On the Robustness and Scalability of Semidefinite Relaxation for Optimal Power Flow Problems

Semidefinite relaxation techniques have shown great promise for nonconvex optimal power flow problems. However, a number of independent numerical experiments have led to concerns about scalability and robustness of existing SDP solvers. To address these concerns, we investigate some numerical aspects of the problem and compare different state-of-the-art solvers. Our results demonstrate that semidefinite relaxations of large problem instances with on the order of 10,000 buses can be solved reliably and to reasonable accuracy within minutes. Furthermore, the semidefinite relaxation of a test case with 25,000 buses can be solved reliably within half an hour; the largest test case with 82,000 buses is solved within eight hours. We also compare the lower bound obtained via semidefinite relaxation to locally optimal solutions obtained with nonlinear optimization methods and calculate the optimality gap.

==> files/gapTable.txt <==
\begin{longtable}{|l|r|rrr|rrrr|}
\caption{Optimality Gap and Runtime for Convex Relaxations
\unsure[inline]{boil this down to the essence. Note that there is a time overhead on the AC, QC, and SOC times.}
\improvement[inline]{Remove decimals and round time to 1 (or write "<1"). Make a criteria for when the solution is feasible and mark the relevant cases.}
}\label{tab:optGap}\\[12pt]
\toprule{} 
		& 		& \multicolumn{3}{c|}{Optimality Gap (\%)} & 	\multicolumn{4}{c|}{Time (sec.)}	  					\\ 			
Test Case (pglib\_opf)	&  AC (\$/h) 	&  SD  	&  QC  	&  SOC  	&  AC  	&  SD  	&  QC  	&  SOC  	\\
\midrule\endhead\midrule\multicolumn{9}{r}{{Continued on next page}} \\\midrule\endfoot\bottomrule\endlastfoot 
case3\_lmbd            &      5,812.60 &        0.39 &        1.22 &         1.32 &               5 &            0.00 &               2 &                2 \\case3\_lmbd\_\_api       &     11,242.00 &        7.34 &        5.63 &         9.32 &               5 &            0.00 &               2 &                2 \\case3\_lmbd\_\_sad       &      5,959.30 &        1.86 &        1.42 &         3.75 &               5 &            0.00 &               2 &                2 \\case5\_pjm\_\_sad        &     26,115.00 &        0.00 &        0.99 &         3.62 &               5 &            0.00 &               2 &                2 \\case5\_pjm\_\_api        &     76,377.00 &        0.26 &        4.09 &         4.09 &               5 &            0.00 &               2 &                2 \\case5\_pjm             &     17,552.00 &        5.22 &       14.55 &        14.55 &               5 &            0.00 &               2 &                2 \\case14\_ieee\_\_sad      &      6,783.40 &        0.03 &        7.16 &         7.21 &               5 &            0.00 &               2 &                2 \\case14\_ieee\_\_api      &     13,311.00 &       -0.00 &        1.77 &         1.77 &               5 &            0.00 &               2 &                2 \\case14\_ieee           &      6,291.30 &       -0.00 &        0.11 &         0.11 &               5 &            0.00 &               2 &                2 \\case24\_ieee\_rts\_\_sad  &     76,943.00 &        4.36 &        2.93 &         9.56 &               5 &            0.00 &               2 &                2 \\case24\_ieee\_rts\_\_api  &    134,950.00 &        2.06 &       13.01 &        17.87 &               5 &            0.00 &               2 &                2 \\case24\_ieee\_rts       &     63,352.00 &        0.00 &        0.02 &         0.02 &               5 &            0.00 &               2 &                2 \\case30\_as\_\_api        &      4,996.20 &        1.38 &       44.61 &        44.61 &               5 &            0.00 &               2 &                2 \\case30\_as\_\_sad        &        897.49 &        0.24 &        2.32 &         7.88 &               5 &            0.00 &               2 &                2 \\case30\_fsr            &        575.77 &        0.00 &        0.39 &         0.39 &               5 &            0.00 &               2 &                2 \\case30\_fsr\_\_api       &        701.15 &        0.28 &        2.76 &         2.76 &               5 &            0.00 &               2 &                2 \\case30\_as             &        803.13 &        0.00 &        0.06 &         0.06 &               5 &            0.00 &               2 &                2 \\case30\_ieee           &     11,974.00 &       -0.00 &       10.78 &        10.81 &               5 &            0.00 &               2 &                2 \\case30\_ieee\_\_api      &     24,032.00 &       -0.00 &        3.73 &         3.73 &               5 &            0.00 &               2 &                2 \\case30\_ieee\_\_sad      &     11,974.00 &       -0.00 &        3.42 &         5.65 &               5 &            0.00 &               2 &                2 \\case30\_fsr\_\_sad       &        576.79 &        0.02 &        0.41 &         0.47 &               5 &            0.00 &               2 &                2 \\case39\_epri\_\_api      &    257,210.00 &        0.17 &        1.57 &         1.60 &               5 &            0.00 &               2 &                2 \\case39\_epri           &    142,980.00 &       -0.00 &        0.49 &         0.49 &               5 &            0.00 &               2 &                2 \\case39\_epri\_\_sad      &    152,460.00 &        0.02 &        0.20 &         0.60 &               5 &            0.00 &               2 &                2 \\case57\_ieee\_\_sad      &     45,208.00 &        0.16 &        0.83 &         1.79 &               5 &            0.00 &               2 &                2 \\case57\_ieee\_\_api      &     59,274.00 &        0.00 &        0.08 &         0.08 &               5 &            0.00 &               2 &                2 \\case57\_ieee           &     39,323.00 &       -0.00 &        0.46 &         0.46 &               5 &            0.00 &               2 &                2 \\case73\_ieee\_rts       &    189,760.00 &        0.00 &        0.04 &         0.04 &               5 &            0.00 &               2 &                2 \\case73\_ieee\_rts\_\_api  &    422,730.00 &        2.91 &       11.07 &        12.89 &               5 &            0.00 &               3 &                2 \\case73\_ieee\_rts\_\_sad  &    227,750.00 &        2.75 &        2.54 &         6.75 &               5 &            0.00 &               3 &                2 \\case89\_pegase         &    116,330.00 &        0.01 &        0.74 &         0.75 &               5 &            2.00 &               3 &                3 \\case89\_pegase\_\_api    &    141,980.00 &         nan &        8.13 &         8.14 &               6 &            3.00 &               4 &                2 \\case89\_pegase\_\_sad    &    116,570.00 &        0.04 &        0.82 &         0.86 &               5 &            2.00 &               3 &                2 \\case118\_ieee          &    115,800.00 &        0.17 &        2.20 &         2.27 &               5 &            1.00 &               3 &                2 \\case118\_ieee\_\_api     &    316,420.00 &       11.12 &       28.63 &        28.70 &               5 &            1.00 &               3 &                2 \\case118\_ieee\_\_sad     &    129,240.00 &        5.43 &        9.48 &        11.53 &               5 &            1.00 &               3 &                2 \\case162\_ieee\_dtc      &    126,150.00 &        2.25 &        7.54 &         7.67 &               5 &            3.00 &               3 &                3 \\case162\_ieee\_dtc\_\_api &    143,510.00 &        1.70 &        5.44 &         5.49 &               5 &            3.00 &               3 &                2 \\case162\_ieee\_dtc\_\_sad &    127,040.00 &        2.66 &        8.02 &         8.32 &               5 &            3.00 &               4 &                2 \\case200\_pserc\_\_sad    &     40,991.00 &        0.00 &        0.17 &         0.18 &               5 &            1.00 &               4 &                2 \\case200\_pserc\_\_api    &     40,458.00 &        0.00 &        0.02 &         0.02 &               5 &            1.00 &               3 &                2 \\case200\_pserc         &     36,748.00 &        0.00 &        0.02 &         0.02 &               5 &            1.00 &               3 &                2 \\case240\_pserc\_\_sad    &  3,656,500.00 &        2.70 &        5.24 &         6.19 &               9 &            1.00 &              12 &                5 \\case240\_pserc         &  3,570,000.00 &        0.54 &        3.81 &         3.92 &               9 &            1.00 &              12 &                5 \\case240\_pserc\_\_api    &  5,391,700.00 &         nan &        0.80 &         0.83 &              10 &            2.00 &              18 &                6 \\case300\_ieee\_\_sad     &    664,310.00 &        0.11 &        2.36 &         2.52 &               6 &            2.00 &               5 &                3 \\case300\_ieee          &    664,220.00 &        0.10 &        2.56 &         2.60 &               6 &            2.00 &               5 &                3 \\case300\_ieee\_\_api     &    775,490.00 &        0.02 &        0.88 &         0.95 &               5 &            2.00 &               5 &                3 \\case1354\_pegase\_\_sad  &  1,364,600.00 &        0.60 &        2.37 &         2.45 &              13 &           18.00 &              21 &               10 \\case1354\_pegase\_\_api  &  1,804,100.00 &         nan &        0.70 &         0.71 &              13 &           18.00 &              21 &               11 \\case1354\_pegase       &  1,364,000.00 &        0.57 &        2.40 &         2.41 &              12 &           18.00 &              21 &               10 \\case1888\_rte\_\_api     &  2,256,600.00 &         nan &        0.47 &         0.47 &              19 &           35.00 &              44 &               18 \\case1888\_rte          &  1,565,400.00 &         nan &        1.82 &         1.82 &              25 &           33.00 &              29 &               18 \\case1888\_rte\_\_sad     &  1,580,600.00 &         nan &        2.73 &         2.74 &              26 &           32.00 &              30 &               16 \\case1951\_rte\_\_api     &  2,800,500.00 &         nan &        0.60 &         0.62 &              20 &           36.00 &              37 &               18 \\case1951\_rte\_\_sad     &  2,382,000.00 &         nan &        0.37 &         0.40 &              36 &           36.00 &              32 &               17 \\case1951\_rte          &  2,375,300.00 &         nan &        0.12 &         0.13 &              29 &           38.00 &              32 &               18 \\case2383wp\_k          &  1,868,500.00 &        0.35 &        0.99 &         1.05 &              17 &           75.00 &              32 &               18 \\case2383wp\_k\_\_sad     &  1,916,500.00 &        0.52 &        2.16 &         3.13 &              19 &           74.00 &              31 &               18 \\case2383wp\_k\_\_api     &    279,130.00 &        0.03 &        0.01 &         0.01 &               9 &           61.00 &              11 &                5 \\case2736sp\_k\_\_api     &    638,470.00 &        2.72 &       12.82 &        12.83 &              16 &           81.00 &              34 &               11 \\case2736sp\_k\_\_sad     &  1,329,400.00 &        0.39 &        1.53 &         1.80 &              18 &           78.00 &              33 &               16 \\case2736sp\_k          &  1,307,900.00 &        0.07 &        0.29 &         0.30 &              16 &           80.00 &              35 &               14 \\case2737sop\_k\_\_sad    &    792,670.00 &        0.94 &        1.92 &         2.10 &              16 &           81.00 &              31 &               12 \\case2737sop\_k         &    777,630.00 &        0.04 &        0.25 &         0.26 &              13 &           73.00 &              29 &               12 \\case2737sop\_k\_\_api    &    402,820.00 &        1.07 &       10.00 &        10.01 &              16 &           57.00 &              30 &               10 \\case2746wop\_k         &  1,208,300.00 &        0.06 &        0.36 &         0.37 &              14 &           91.00 &              32 &               13 \\case2746wop\_k\_\_api    &    511,660.00 &        0.04 &        0.01 &         0.01 &               9 &           72.00 &              13 &                6 \\case2746wop\_k\_\_sad    &  1,234,400.00 &        0.76 &        2.00 &         2.37 &              17 &           96.00 &              27 &               13 \\case2746wp\_k          &  1,631,800.00 &        0.05 &        0.32 &         0.33 &              15 &           89.00 &              31 &               15 \\case2746wp\_k\_\_sad     &  1,667,400.00 &        0.36 &        1.68 &         2.21 &              16 &           90.00 &              31 &               17 \\case2746wp\_k\_\_api     &    581,830.00 &        0.07 &        0.01 &         0.00 &              11 &           67.00 &              18 &                8 \\case2848\_rte          &  1,384,700.00 &         nan &        0.12 &         0.12 &              32 &           53.00 &              50 &               23 \\case2848\_rte\_\_api     &  1,716,900.00 &         nan &        0.18 &         0.18 &              51 &           48.00 &              52 &               25 \\case2848\_rte\_\_sad     &  1,387,900.00 &         nan &        0.27 &         0.29 &              33 &           53.00 &              49 &               18 \\case2868\_rte          &  2,259,900.00 &         nan &        0.11 &         0.11 &              33 &           57.00 &              52 &               27 \\case2868\_rte\_\_api     &  2,715,900.00 &         nan &        0.19 &         0.20 &              43 &           49.00 &              56 &               22 \\case2868\_rte\_\_sad     &  2,270,700.00 &         nan &        0.50 &         0.53 &              31 &           59.00 &              53 &               21 \\case2869\_pegase\_\_sad  &  2,619,800.00 &        0.15 &        1.39 &         1.49 &              25 &           54.00 &              75 &               25 \\case2869\_pegase\_\_api  &  3,318,500.00 &         nan &        0.82 &         0.84 &              25 &           61.00 &              68 &               26 \\case2869\_pegase       &  2,605,000.00 &        0.09 &        1.07 &         1.08 &              25 &           58.00 &              65 &               23 \\case3012wp\_k\_\_sad     &  2,621,300.00 &        0.46 &        1.41 &         1.62 &              22 &          129.00 &              48 &               19 \\case3012wp\_k\_\_api     &    728,870.00 &        0.05 &        0.00 &         0.00 &              11 &           98.00 &              20 &                8 \\case3012wp\_k          &  2,600,800.00 &        0.17 &        0.98 &         1.03 &              20 &          127.00 &              46 &               25 \\case3120sp\_k\_\_sad     &  2,175,500.00 &        0.57 &        1.42 &         1.61 &              24 &          146.00 &              51 &               20 \\case3120sp\_k\_\_api     &    920,260.00 &       10.96 &       24.92 &        24.95 &              25 &          137.00 &              46 &               13 \\case3120sp\_k          &  2,145,700.00 &        0.04 &        0.54 &         0.55 &              19 &          143.00 &              46 &               18 \\case3375wp\_k\_\_sad     &  7,435,700.00 &         nan &        0.47 &         0.52 &              24 &             nan &              81 &               83 \\case3375wp\_k\_\_api     &  5,886,100.00 &         nan &        9.46 &         9.55 &              24 &             nan &              68 &               43 \\case3375wp\_k          &  7,435,700.00 &         nan &        0.50 &         0.52 &              25 &             nan &             153 &              307 \\case6468\_rte\_\_sad     &  2,262,300.00 &         nan &        1.05 &         1.07 &             176 &          315.00 &             191 &               86 \\case6468\_rte\_\_api     &  2,710,200.00 &         nan &        0.41 &         0.43 &             121 &          306.00 &             185 &               88 \\case6468\_rte          &  2,262,300.00 &         nan &        1.07 &         1.08 &             116 &          274.00 &             316 &               82 \\case6470\_rte          &  2,555,800.00 &         nan &        1.95 &         1.96 &              69 &          245.00 &             181 &              172 \\case6470\_rte\_\_api     &  3,160,300.00 &         nan &        0.83 &         0.84 &              84 &          226.00 &             154 &               73 \\case6470\_rte\_\_sad     &  2,559,700.00 &         nan &        2.03 &         2.09 &              70 &          239.00 &             179 &               69 \\case6495\_rte          &  3,477,700.00 &         nan &       16.73 &        16.76 &             122 &          256.00 &             220 &               76 \\case6495\_rte\_\_sad     &  3,477,700.00 &         nan &       16.63 &        16.76 &             130 &          258.00 &             203 &               75 \\case6495\_rte\_\_api     &  3,626,300.00 &         nan &        3.25 &         3.28 &             113 &          250.00 &             169 &               75 \\case6515\_rte\_\_api     &  3,590,400.00 &         nan &        2.54 &         2.56 &              95 &          257.00 &             203 &               69 \\case6515\_rte\_\_sad     &  3,267,900.00 &         nan &        9.83 &         9.87 &             113 &          265.00 &             191 &               71 \\case6515\_rte          &  3,197,100.00 &         nan &        7.86 &         7.87 &             106 &          270.00 &             173 &               73 \\case9241\_pegase\_\_api  &  8,265,600.00 &         nan &        1.70 &         2.59 &             156 &          514.00 &             601 &              161 \\case9241\_pegase       &  6,774,700.00 &         nan &        1.99 &         2.84 &             113 &          525.00 &             642 &              150 \\case9241\_pegase\_\_sad  &  6,917,000.00 &         nan &        3.49 &         3.56 &             135 &          549.00 &             668 &              153 \\case13659\_pegase\_\_sad & 10,901,000.00 &        0.73 &        1.70 &         1.74 &             152 &          617.00 &             821 &             1598 \\case13659\_pegase\_\_api & 11,209,000.00 &         nan &        1.21 &         1.91 &             157 &          602.00 &             703 &              233 \\case13659\_pegase      & 10,781,000.00 &        0.03 &        0.95 &         1.35 &             199 &          563.00 &             735 &              192 \\\end{longtable}


==> files/largeTable.txt <==
\begin{table}[htb]
\centering
\caption{Comparison of IPOPT and MOSEK for large-scale cases (more than 3000 buses). First block are cases from MATPOWER. The three subsequent blocks are cases from PGLIB with (i) typical operating conditions (ii) binding thermal limit constraints (api) (iii) binding phase angle difference constraints (sad). In the cost column for IPOPT: F means that IPOPT returned with 0 in succes; E means that an error was encountered (\texttt{MExeption}).}
\label{tab:largecases}\begin{tabular}{c|l|rr|r|dd}
\toprule
& \textit{Large-scale} & \multicolumn{2}{c|}{Cost} &          Gap & \multicolumn{2}{c}{Walltime} \\
& Case & \multicolumn{1}{c}{IPOPT} & \multicolumn{1}{c|}{MOSEK} & & \multicolumn{1}{c}{IPOPT} & \multicolumn{1}{c}{MOSEK} \\
\midrule
\multirow{11}{*}{\rotatebox[origin=c]{90}{MATPOWER}}
 & 3012wp & 2.592e+06 & 2.588e+06 & 0.1\% & 4.8 & 112\\
 & 3120sp & 2.143e+06 & 2.141e+06 & 0.1\% & 5.1 & 122\\
 & 3375wp & 7.412e+06 & 7.408e+06 & 0.1\% & 8.5 & 97.6\\
 & 6468rte & 8.683e+04 & 8.681e+04 & 0.0\% & 1,530 & 83.5\\
 & 6470rte & F & 9.834e+04 &  \textemdash  &  $ --- $  & 101\\
 & 6495rte & F & 1.061e+05 &  \textemdash  &  $ --- $  & 104\\
 & 6515rte & 1.098e+05 & 1.097e+05 & 0.1\% & 1,060 & 106\\
 & 9241pegase & 3.159e+05 & 3.159e+05 & 0.0\% & 70.9 & 183\\
 & ACTIVSg10k & 2.486e+06 & 2.486e+06 & -0.0\% & 74.3 & 351\\
 & 13659pegase & F & 3.861e+05 &  \textemdash  &  $ --- $  & 145\\
 & ACTIVSg25k & 6.018e+06 & 6.016e+06 & 0.0\% & 88.3 & 3,566\\
\midrule
\multirow{8}{*}{\rotatebox[origin=c]{90}{PGLIB}}
 & 3012wp\_k & 2.601e+06 & 2.596e+06 & 0.2\% & 5.6 & 127\\
 & 3120sp\_k & 2.146e+06 & 2.145e+06 & 0.0\% & 4.0 & 143\\
 & 6468\_rte & F & 2.251e+06 &  \textemdash  &  $ --- $  & 274\\
 & 6470\_rte & F & 2.545e+06 &  \textemdash  &  $ --- $  & 245\\
 & 6495\_rte & F & 2.966e+06 &  \textemdash  &  $ --- $  & 256\\
 & 6515\_rte & F & 2.991e+06 &  \textemdash  &  $ --- $  & 270\\
 & 9241\_pegase & 6.775e+06 & 6.770e+06 & 0.1\% & 190 & 525\\
 & 13659\_pegase & 1.078e+07 & 1.078e+07 & 0.0\% & 96.4 & 563\\
\midrule
\multirow{8}{*}{\rotatebox[origin=c]{90}{PGLIB SAD}}
 & 3012wp\_k & 2.621e+06 & 2.609e+06 & 0.5\% & 7.5 & 129\\
 & 3120sp\_k & 2.176e+06 & 2.163e+06 & 0.6\% & 5.4 & 146\\
 & 6468\_rte & F & 2.251e+06 &  \textemdash  &  $ --- $  & 315\\
 & 6470\_rte & F & 2.547e+06 &  \textemdash  &  $ --- $  & 239\\
 & 6495\_rte & F & 2.966e+06 &  \textemdash  &  $ --- $  & 258\\
 & 6515\_rte & F & 2.992e+06 &  \textemdash  &  $ --- $  & 265\\
 & 9241\_pegase & 6.917e+06 & 6.821e+06 & 1.4\% & 167 & 549\\
 & 13659\_pegase & 1.090e+07 & 1.082e+07 & 0.7\% & 77.1 & 617\\
\midrule
\multirow{8}{*}{\rotatebox[origin=c]{90}{PGLIB API}}
 & 3012wp\_k & 7.289e+05 & 7.285e+05 & 0.0\% & 2.9 & 98.1\\
 & 3120sp\_k & F & 8.194e+05 &  \textemdash  &  $ --- $  & 137\\
 & 6468\_rte & 2.710e+06 & 2.710e+06 & 0.0\% & 37,272 & 306\\
 & 6470\_rte & F & 3.156e+06 &  \textemdash  &  $ --- $  & 226\\
 & 6495\_rte & F & 3.576e+06 &  \textemdash  &  $ --- $  & 250\\
 & 6515\_rte & F & 3.534e+06 &  \textemdash  &  $ --- $  & 257\\
 & 9241\_pegase & E & 8.260e+06 &  \textemdash  &  $ --- $  & 514\\
 & 13659\_pegase & E & 1.121e+07 &  \textemdash  &  $ --- $  & 602\\
\bottomrule
\end{tabular}
\end{table}

==> files/mediumLargeTable.txt <==
\begin{table*}[htb]
\centering
\rotatebox[origin=c]{90}{
 \begin{minipage}[c]{\textheight}
\caption{Cost, gap, and computation time for cases with more than 300 buses and without dispatchable loads. Failures are reported as `M' (max.\ iterations), `I' (termination at infeasible point), and `N' (numerical error in solver). Computational times shown in \textcolor{red}{red} correspond to failures.}
\label{tab:cases}
\end{minipage} 
 }\begin{minipage}[c]{.85\textwidth}\begin{tabular}{c|l|rrrr|r|dddd}
\hline
&  & \multicolumn{4}{c|}{Cost} & \multicolumn{1}{c|}{Gap} & \multicolumn{4}{c}{Time (seconds)} \\
& Case & \multicolumn{1}{c}{IPOPT} & \multicolumn{1}{c}{KNITRO} & \multicolumn{1}{c}{MIPS} & \multicolumn{1}{c|}{MOSEK} &                     & \multicolumn{1}{c}{IPOPT} & \multicolumn{1}{c}{KNITRO} & \multicolumn{1}{c}{MIPS} & \multicolumn{1}{c}{MOSEK} \\
\hline
\multirow{24}{*}{\rotatebox[origin=c]{90}{MATPOWER}}
 & ACTIVSg500 & 7.258e+04 & 7.258e+04 & 7.258e+04 & 7.105e+04 & 2.1\% & 0.8 & 0.7 & 0.7 & 4.4\\
 & 1354pegase & 7.407e+04 & 7.407e+04 & 7.407e+04 & 7.406e+04 & 0.0\% & 1.9 & 2.0 & 2.6 & 9.3\\
 & 1888rte & M & 5.986e+04 & N & 5.960e+04 & 0.4\% & \dcolcolor{red} 3,\!264 & 31.6 & \dcolcolor{red} 1.1 & 14.8\\
 & 1951rte & 8.174e+04 & I & N & 8.174e+04 & 0.0\% & 20.6 & \dcolcolor{red} 61.8 & \dcolcolor{red} 1.4 & 17.6\\
 & ACTIVSg2000 & 1.228e+06 & 1.228e+06 & 1.228e+06 & 1.228e+06 & 0.0\% & 7.6 & 2.8 & 8.3 & 116\\
 & 2383wp & 1.869e+06 & 1.869e+06 & 1.869e+06 & 1.863e+06 & 0.3\% & 3.1 & 3.4 & 3.5 & 63.8\\
 & 2736sp & 1.308e+06 & 1.308e+06 & 1.308e+06 & 1.307e+06 & 0.1\% & 3.3 & 3.0 & 3.5 & 64.6\\
 & 2737sop & 7.776e+05 & 7.776e+05 & 7.776e+05 & 7.772e+05 & 0.1\% & 2.8 & 3.0 & 3.3 & 60.3\\
 & 2746wp & 1.632e+06 & 1.632e+06 & 1.632e+06 & 1.631e+06 & 0.0\% & 3.3 & 3.0 & 3.6 & 70.1\\
 & 2746wop & 1.208e+06 & 1.208e+06 & 1.208e+06 & 1.208e+06 & 0.0\% & 3.0 & 3.1 & 3.8 & 72.3\\
 & 2848rte & M & I & N & 5.301e+04 &  \textemdash  & \dcolcolor{red} 3,\!062 & \dcolcolor{red} 20.4 & \dcolcolor{red} 2.2 & 21.4\\
 & 2868rte & M & 7.979e+04 & N & 7.980e+04 & -0.0\% & \dcolcolor{red} 780 & 47.2 & \dcolcolor{red} 2.7 & 25.7\\
 & 2869pegase & 1.340e+05 & 1.340e+05 & 1.340e+05 & 1.340e+05 & 0.0\% & 3.3 & 3.3 & 5.2 & 25.9\\
 & 3012wp & 2.592e+06 & 2.592e+06 & 2.592e+06 & 2.588e+06 & 0.1\% & 4.8 & 4.8 & 5.5 & 112\\
 & 3120sp & 2.143e+06 & 2.143e+06 & 2.143e+06 & 2.141e+06 & 0.1\% & 5.1 & 4.3 & 6.2 & 122\\
 & 3375wp & 7.412e+06 & 7.412e+06 & 7.412e+06 & 7.408e+06 & 0.1\% & 8.5 & 4.6 & 8.4 & 97.6\\
 & 6468rte & 8.683e+04 & 8.683e+04 & N & 8.681e+04 & 0.0\% & 1,\!530 & 93.9 & \dcolcolor{red} 12.3 & 83.5\\
 & 6470rte & M & I & N & 9.834e+04 &  \textemdash  & \dcolcolor{red} 53.4 & \dcolcolor{red} 18.3 & \dcolcolor{red} 24.6 & 101\\
 & 6495rte & M & I & N & 1.061e+05 &  \textemdash  & \dcolcolor{red} 2,\!943 & \dcolcolor{red} 124 & \dcolcolor{red} 10.5 & 104\\
 & 6515rte & 1.098e+05 & 1.098e+05 & N & 1.097e+05 & 0.1\% & 1,\!060 & 108 & \dcolcolor{red} 12.4 & 106\\
 & 9241pegase & 3.159e+05 & 3.159e+05 & 3.159e+05 & 3.159e+05 & 0.0\% & 70.9 & 100 & 24.0 & 183\\
 & ACTIVSg10k & 2.486e+06 & I & N & 2.486e+06 & -0.0\% & 74.3 & \dcolcolor{red} 139 & \dcolcolor{red} 58.3 & 351\\
 & 13659pegase & M & 3.861e+05 & N & 3.861e+05 & -0.0\% & \dcolcolor{red} 125 & 171 & \dcolcolor{red} 4,\!925 & 145\\
 & ACTIVSg25k & 6.018e+06 & 6.018e+06 & N & 6.016e+06 & 0.0\% & 91.0 & 64.8 & \dcolcolor{red} 103 & 3,\!592\\
\hline
\multirow{19}{*}{\rotatebox[origin=c]{90}{PGLIB}}
 & 1354\_pegase & 1.364e+06 & 1.364e+06 & 1.364e+06 & 1.356e+06 & 0.6\% & 2.2 & 2.1 & 2.9 & 18.1\\
 & 1888\_rte & 1.565e+06 & I & N & 1.538e+06 & 1.8\% & 136 & \dcolcolor{red} 15.0 & \dcolcolor{red} 2.8 & 33.1\\
 & 1951\_rte & M & I & N & 2.375e+06 &  \textemdash  & \dcolcolor{red} 1,\!433 & \dcolcolor{red} 26.4 & \dcolcolor{red} 1.2 & 37.9\\
 & 2383wp\_k & 1.869e+06 & 1.869e+06 & 1.869e+06 & 1.862e+06 & 0.4\% & 3.1 & 3.6 & 3.5 & 75.0\\
 & 2736sp\_k & 1.308e+06 & 1.308e+06 & 1.308e+06 & 1.307e+06 & 0.1\% & 3.4 & 3.0 & 3.6 & 80.3\\
 & 2737sop\_k & 7.776e+05 & 7.776e+05 & 7.776e+05 & 7.773e+05 & 0.0\% & 2.8 & 2.8 & 3.5 & 73.1\\
 & 2746wop\_k & 1.208e+06 & 1.208e+06 & 1.208e+06 & 1.208e+06 & 0.1\% & 3.2 & 3.1 & 3.9 & 91.2\\
 & 2746wp\_k & 1.632e+06 & 1.632e+06 & 1.632e+06 & 1.631e+06 & 0.1\% & 3.9 & 2.9 & 5.6 & 88.9\\
 & 2848\_rte & 1.385e+06 & 1.385e+06 & N & 1.384e+06 & 0.1\% & 56.6 & 30.0 & \dcolcolor{red} 8.7 & 53.0\\
 & 2868\_rte & 2.260e+06 & 2.260e+06 & N & 2.260e+06 & 0.0\% & 24.5 & 21.3 & \dcolcolor{red} 7.9 & 56.5\\
 & 2869\_pegase & 2.605e+06 & 2.605e+06 & 2.605e+06 & 2.603e+06 & 0.1\% & 7.3 & 5.6 & 7.3 & 58.2\\
 & 3012wp\_k & 2.601e+06 & 2.601e+06 & 2.601e+06 & 2.596e+06 & 0.2\% & 5.6 & 4.2 & 13.6 & 127\\
 & 3120sp\_k & 2.146e+06 & 2.146e+06 & 2.146e+06 & 2.145e+06 & 0.0\% & 4.0 & 4.1 & 6.7 & 143\\
 & 6468\_rte & M & I & N & 2.251e+06 &  \textemdash  & \dcolcolor{red} 6,\!922 & \dcolcolor{red} 45.0 & \dcolcolor{red} 4.0 & 274\\
 & 6470\_rte & M & 2.556e+06 & N & 2.545e+06 & 0.4\% & \dcolcolor{red} 95.4 & 56.7 & \dcolcolor{red} 8.0 & 245\\
 & 6495\_rte & M & I & N & 2.966e+06 &  \textemdash  & \dcolcolor{red} 7,\!139 & \dcolcolor{red} 32.7 & \dcolcolor{red} 8.9 & 256\\
 & 6515\_rte & N & I & N & 2.991e+06 &  \textemdash  & \dcolcolor{red} 31,\!788 & \dcolcolor{red} 243 & \dcolcolor{red} 19.8 & 270\\
 & 9241\_pegase & 6.775e+06 & 6.775e+06 & N & 6.770e+06 & 0.1\% & 190 & 45.8 & \dcolcolor{red} 75.2 & 525\\
 & 13659\_pegase & 1.078e+07 & 1.078e+07 & 1.078e+07 & 1.078e+07 & 0.0\% & 96.4 & 70.1 & 78.4 & 563\\
\hline
\multirow{19}{*}{\rotatebox[origin=c]{90}{PGLIB SAD}}
 & 1354\_pegase & 1.365e+06 & 1.365e+06 & 1.365e+06 & 1.356e+06 & 0.6\% & 2.6 & 2.3 & 3.1 & 18.0\\
 & 1888\_rte & M & I & N & 1.538e+06 &  \textemdash  & \dcolcolor{red} 511 & \dcolcolor{red} 38.2 & \dcolcolor{red} 8.7 & 32.1\\
 & 1951\_rte & 2.382e+06 & 2.382e+06 & N & 2.376e+06 & 0.3\% & 16.8 & 30.2 & \dcolcolor{red} 1.2 & 35.7\\
 & 2383wp\_k & 1.916e+06 & 1.916e+06 & 1.916e+06 & 1.907e+06 & 0.5\% & 3.6 & 3.8 & 3.8 & 73.7\\
 & 2736sp\_k & 1.329e+06 & 1.329e+06 & 1.329e+06 & 1.324e+06 & 0.4\% & 4.2 & 3.8 & 4.6 & 77.6\\
 & 2737sop\_k & 7.927e+05 & 7.927e+05 & 7.927e+05 & 7.852e+05 & 0.9\% & 4.3 & 3.9 & 4.5 & 81.1\\
 & 2746wp\_k & 1.667e+06 & 1.667e+06 & 1.667e+06 & 1.661e+06 & 0.4\% & 4.2 & 3.8 & 4.5 & 90.1\\
 & 2746wop\_k & 1.234e+06 & 1.234e+06 & 1.234e+06 & 1.225e+06 & 0.8\% & 4.1 & 3.5 & 4.4 & 96.1\\
 & 2848\_rte & M & 1.388e+06 & N & 1.385e+06 & 0.2\% & \dcolcolor{red} 69.0 & 59.4 & \dcolcolor{red} 3.7 & 52.9\\
 & 2868\_rte & M & 2.271e+06 & N & 2.263e+06 & 0.3\% & \dcolcolor{red} 4,\!542 & 99.9 & \dcolcolor{red} 3.0 & 58.7\\
 & 2869\_pegase & 2.620e+06 & 2.620e+06 & 2.620e+06 & 2.616e+06 & 0.2\% & 11.4 & 21.3 & 8.9 & 53.7\\
 & 3012wp\_k & 2.621e+06 & 2.621e+06 & 2.621e+06 & 2.609e+06 & 0.5\% & 7.5 & 6.8 & 26.9 & 129\\
 & 3120sp\_k & 2.176e+06 & 2.176e+06 & 2.176e+06 & 2.163e+06 & 0.6\% & 5.4 & 5.6 & 7.0 & 146\\
 & 6468\_rte & M & I & N & 2.251e+06 &  \textemdash  & \dcolcolor{red} 5,\!251 & \dcolcolor{red} 38.4 & \dcolcolor{red} 3.9 & 315\\
 & 6470\_rte & M & I & N & 2.547e+06 &  \textemdash  & \dcolcolor{red} 4,\!649 & \dcolcolor{red} 828 & \dcolcolor{red} 57.4 & 239\\
 & 6495\_rte & M & I & N & 2.966e+06 &  \textemdash  & \dcolcolor{red} 48,\!228 & \dcolcolor{red} 52.4 & \dcolcolor{red} 43.1 & 258\\
 & 6515\_rte & M & I & N & 2.992e+06 &  \textemdash  & \dcolcolor{red} 68,\!374 & \dcolcolor{red} 147 & \dcolcolor{red} 19.1 & 265\\
 & 9241\_pegase & 6.917e+06 & 6.917e+06 & N & 6.821e+06 & 1.4\% & 167 & 33.3 & \dcolcolor{red} 37.5 & 549\\
 & 13659\_pegase & 1.090e+07 & 1.090e+07 & 1.090e+07 & 1.082e+07 & 0.7\% & 77.1 & 107 & 60.3 & 617\\
\hline
\multirow{12}{*}{\rotatebox[origin=c]{90}{PGLIB API}}
 & 1888\_rte & M & I & N & 2.249e+06 &  \textemdash  & \dcolcolor{red} 3,\!952 & \dcolcolor{red} 21.9 & \dcolcolor{red} 3.0 & 35.2\\
 & 2383wp\_k & 2.791e+05 & 2.791e+05 & 2.791e+05 & 2.790e+05 & 0.0\% & 1.8 & 1.6 & 2.1 & 61.4\\
 & 2736sp\_k & 6.385e+05 & 6.385e+05 & 6.385e+05 & 6.211e+05 & 2.7\% & 3.7 & 4.1 & 4.2 & 81.0\\
 & 2737sop\_k & 4.028e+05 & 4.028e+05 & 4.028e+05 & 3.985e+05 & 1.1\% & 3.9 & 3.7 & 3.9 & 56.7\\
 & 2746wop\_k & 5.117e+05 & 5.117e+05 & 5.117e+05 & 5.115e+05 & 0.0\% & 1.8 & 2.1 & 2.0 & 71.7\\
 & 2746wp\_k & 5.818e+05 & 5.818e+05 & 5.818e+05 & 5.814e+05 & 0.1\% & 2.0 & 2.4 & 2.5 & 67.4\\
 & 3012wp\_k & 7.289e+05 & 7.289e+05 & 7.289e+05 & 7.285e+05 & 0.0\% & 2.9 & 2.8 & 21.4 & 98.1\\
 & 3120sp\_k & N & 9.203e+05 & 9.203e+05 & 8.194e+05 & 11.0\% & \dcolcolor{red} 15.4 & 5.6 & 6.8 & 137\\
 & 6468\_rte & 2.710e+06 & I & N & 2.710e+06 & 0.0\% & 37,\!272 & \dcolcolor{red} 43.8 & \dcolcolor{red} 9.2 & 306\\
 & 6470\_rte & M & 3.160e+06 & N & 3.156e+06 & 0.1\% & \dcolcolor{red} 24,\!466 & 189 & \dcolcolor{red} 11.7 & 226\\
 & 6495\_rte & M & I & N & 3.576e+06 &  \textemdash  & \dcolcolor{red} 67,\!309 & \dcolcolor{red} 229 & \dcolcolor{red} 3.6 & 250\\
 & 6515\_rte & M & I & N & 3.534e+06 &  \textemdash  & \dcolcolor{red} 99,\!165 & \dcolcolor{red} 140 & \dcolcolor{red} 6.7 & 257\\
\hline
\end{tabular}
\end{minipage}
\end{table*}

==> files/mediumTable.txt <==
\begin{table}[htb]
\centering
\caption{Comparison of IPOPT and MOSEK for medium-scale cases (300 to 3000 buses). First block are cases from MATPOWER. The three subsequent blocks are cases from PGLIB with (i) typical operating conditions (ii) binding thermal limit constraints (api) (iii) binding phase angle difference constraints (sad). In the cost column for IPOPT: F means that IPOPT returned with 0 in succes; E means that an error was encountered (\texttt{MExeption}).}
\label{tab:mediumcases}\begin{tabular}{c|l|rr|r|dd}
\toprule
& \textit{Medium-scale} & \multicolumn{2}{c|}{Cost} &          Gap & \multicolumn{2}{c}{Walltime} \\
& Case & \multicolumn{1}{c}{IPOPT} & \multicolumn{1}{c|}{MOSEK} & & \multicolumn{1}{c}{IPOPT} & \multicolumn{1}{c}{MOSEK} \\
\midrule
\multirow{13}{*}{\rotatebox[origin=c]{90}{MATPOWER}}
 & ACTIVSg500 & 7.258e+04 & 7.105e+04 & 2.1\% & 0.8 & 4.4\\
 & 1354pegase & 7.407e+04 & 7.406e+04 & 0.0\% & 1.9 & 9.3\\
 & 1888rte & F & 5.960e+04 &  \textemdash  &  $ --- $  & 14.8\\
 & 1951rte & 8.174e+04 & 8.174e+04 & 0.0\% & 20.6 & 17.6\\
 & ACTIVSg2000 & 1.256e+06 & 1.256e+06 & 0.0\% & 9.7 & 103\\
 & 2383wp & 1.869e+06 & 1.863e+06 & 0.3\% & 3.1 & 63.8\\
 & 2736sp & 1.308e+06 & 1.307e+06 & 0.1\% & 3.3 & 64.6\\
 & 2737sop & 7.776e+05 & 7.772e+05 & 0.1\% & 2.8 & 60.3\\
 & 2746wop & 1.208e+06 & 1.208e+06 & 0.0\% & 3.0 & 72.3\\
 & 2746wp & 1.632e+06 & 1.631e+06 & 0.0\% & 3.3 & 70.1\\
 & 2848rte & F & 5.301e+04 &  \textemdash  &  $ --- $  & 21.4\\
 & 2868rte & F & 7.980e+04 &  \textemdash  &  $ --- $  & 25.7\\
 & 2869pegase & 1.340e+05 & 1.340e+05 & 0.0\% & 3.3 & 25.9\\
\midrule
\multirow{11}{*}{\rotatebox[origin=c]{90}{PGLIB}}
 & 1354\_pegase & 1.364e+06 & 1.356e+06 & 0.6\% & 2.2 & 18.1\\
 & 1888\_rte & 1.565e+06 & 1.538e+06 & 1.8\% & 136 & 33.1\\
 & 1951\_rte & F & 2.375e+06 &  \textemdash  &  $ --- $  & 37.9\\
 & 2383wp\_k & 1.869e+06 & 1.862e+06 & 0.4\% & 3.1 & 75.0\\
 & 2736sp\_k & 1.308e+06 & 1.307e+06 & 0.1\% & 3.4 & 80.3\\
 & 2737sop\_k & 7.776e+05 & 7.773e+05 & 0.0\% & 2.8 & 73.1\\
 & 2746wop\_k & 1.208e+06 & 1.208e+06 & 0.1\% & 3.2 & 91.2\\
 & 2746wp\_k & 1.632e+06 & 1.631e+06 & 0.1\% & 3.9 & 88.9\\
 & 2848\_rte & 1.385e+06 & 1.384e+06 & 0.1\% & 56.6 & 53.0\\
 & 2868\_rte & 2.260e+06 & 2.260e+06 & 0.0\% & 24.5 & 56.5\\
 & 2869\_pegase & 2.605e+06 & 2.603e+06 & 0.1\% & 7.3 & 58.2\\
\midrule
\multirow{11}{*}{\rotatebox[origin=c]{90}{PGLIB SAD}}
 & 1354\_pegase & 1.365e+06 & 1.356e+06 & 0.6\% & 2.6 & 18.0\\
 & 1888\_rte & F & 1.538e+06 &  \textemdash  &  $ --- $  & 32.1\\
 & 1951\_rte & 2.382e+06 & 2.376e+06 & 0.3\% & 16.8 & 35.7\\
 & 2383wp\_k & 1.916e+06 & 1.907e+06 & 0.5\% & 3.6 & 73.7\\
 & 2736sp\_k & 1.329e+06 & 1.324e+06 & 0.4\% & 4.2 & 77.6\\
 & 2737sop\_k & 7.927e+05 & 7.852e+05 & 0.9\% & 4.3 & 81.1\\
 & 2746wp\_k & 1.667e+06 & 1.661e+06 & 0.4\% & 4.2 & 90.1\\
 & 2746wop\_k & 1.234e+06 & 1.225e+06 & 0.8\% & 4.1 & 96.1\\
 & 2848\_rte & F & 1.385e+06 &  \textemdash  &  $ --- $  & 52.9\\
 & 2868\_rte & F & 2.263e+06 &  \textemdash  &  $ --- $  & 58.7\\
 & 2869\_pegase & 2.620e+06 & 2.616e+06 & 0.2\% & 11.4 & 53.7\\
\midrule
\multirow{11}{*}{\rotatebox[origin=c]{90}{PGLIB API}}
 & 1354\_pegase & E & 1.798e+06 &  \textemdash  &  $ --- $  & 17.8\\
 & 1888\_rte & F & 2.249e+06 &  \textemdash  &  $ --- $  & 35.2\\
 & 1951\_rte & E & 2.787e+06 &  \textemdash  &  $ --- $  & 35.9\\
 & 2383wp\_k & 2.791e+05 & 2.790e+05 & 0.0\% & 1.8 & 61.4\\
 & 2736sp\_k & 6.385e+05 & 6.211e+05 & 2.7\% & 3.7 & 81.0\\
 & 2737sop\_k & 4.028e+05 & 3.985e+05 & 1.1\% & 3.9 & 56.7\\
 & 2746wp\_k & 5.818e+05 & 5.814e+05 & 0.1\% & 2.0 & 67.4\\
 & 2746wop\_k & 5.117e+05 & 5.115e+05 & 0.0\% & 1.8 & 71.7\\
 & 2848\_rte & E & 1.716e+06 &  \textemdash  &  $ --- $  & 48.3\\
 & 2868\_rte & E & 2.716e+06 &  \textemdash  &  $ --- $  & 48.6\\
 & 2869\_pegase & E & 3.310e+06 &  \textemdash  &  $ --- $  & 60.6\\
\bottomrule
\end{tabular}
\end{table}

==> files/smallTable.txt <==
\begin{table}[htb]
\centering
\caption{Comparison of IPOPT and MOSEK for small-scale cases (less than 300 buses). First block are cases from MATPOWER. The three subsequent blocks are cases from PGLIB with (i) typical operating conditions (ii) binding thermal limit constraints (api) (iii) binding phase angle difference constraints (sad). In the cost column for IPOPT: F means that IPOPT returned with 0 in succes; E means that an error was encountered (\texttt{MExeption}).}
\label{tab:smallcases}\begin{tabular}{c|l|rr|r|dd}
\toprule
& \textit{Small-scale} & \multicolumn{2}{c|}{Cost} &          Gap & \multicolumn{2}{c}{Walltime} \\
& Case & \multicolumn{1}{c}{IPOPT} & \multicolumn{1}{c|}{MOSEK} & & \multicolumn{1}{c}{IPOPT} & \multicolumn{1}{c}{MOSEK} \\
\midrule
\multirow{15}{*}{\rotatebox[origin=c]{90}{MATPOWER}}
 & 5 & 1.755e+04 & 1.664e+04 & 5.2\% & 0.1 & 0.0\\
 & 6ww & 3.144e+03 & 3.144e+03 & 0.0\% & 0.1 & 0.0\\
 & 9Q & 5.301e+03 & 5.297e+03 & 0.1\% & 0.1 & 0.0\\
 & 9 & 5.297e+03 & 5.297e+03 & -0.0\% & 0.1 & 0.0\\
 & 14 & 8.082e+03 & 8.082e+03 & -0.0\% & 0.1 & 0.0\\
 & 24\_ieee\_rts & 6.335e+04 & 6.335e+04 & 0.0\% & 0.2 & 0.1\\
 & ieee30 & 8.906e+03 & 8.906e+03 & 0.0\% & 0.1 & 0.0\\
 & 30Q & 6.230e+02 & 5.769e+02 & 7.4\% & 0.1 & 0.1\\
 & 30 & 5.769e+02 & 5.769e+02 & -0.0\% & 0.1 & 0.1\\
 & 39 & 4.186e+04 & 4.187e+04 & -0.0\% & 0.2 & 0.1\\
 & 57 & 4.174e+04 & 4.174e+04 & -0.0\% & 0.1 & 0.1\\
 & 89pegase & 5.820e+03 & 5.820e+03 & -0.0\% & 0.2 & 0.8\\
 & 118 & 1.297e+05 & 1.297e+05 & 0.0\% & 2.2 & 0.2\\
 & ACTIVSg200 & 2.756e+04 & 2.756e+04 & 0.0\% & 0.3 & 0.8\\
 & 300 & 7.197e+05 & 7.197e+05 & -0.0\% & 0.3 & 0.6\\
\midrule
\multirow{16}{*}{\rotatebox[origin=c]{90}{PGLIB}}
 & 3\_lmbd & 5.813e+03 & 5.790e+03 & 0.4\% & 0.1 & 0.0\\
 & 5\_pjm & 1.755e+04 & 1.664e+04 & 5.2\% & 0.1 & 0.0\\
 & 14\_ieee & 6.291e+03 & 6.291e+03 & -0.0\% & 0.1 & 0.0\\
 & 24\_ieee\_rts & 6.335e+04 & 6.335e+04 & 0.0\% & 0.1 & 0.1\\
 & 30\_ieee & 1.197e+04 & 1.197e+04 & -0.0\% & 0.1 & 0.1\\
 & 30\_as & 8.031e+02 & 8.031e+02 & -0.0\% & 0.1 & 0.1\\
 & 30\_fsr & 5.758e+02 & 5.758e+02 & -0.0\% & 0.1 & 0.1\\
 & 39\_epri & 1.430e+05 & 1.430e+05 & -0.0\% & 0.2 & 0.1\\
 & 57\_ieee & 3.932e+04 & 3.932e+04 & -0.0\% & 0.1 & 0.3\\
 & 73\_ieee\_rts & 1.898e+05 & 1.898e+05 & -0.0\% & 0.2 & 0.3\\
 & 89\_pegase & 1.163e+05 & 1.163e+05 & 0.0\% & 0.4 & 2.4\\
 & 118\_ieee & 1.158e+05 & 1.156e+05 & 0.2\% & 0.3 & 0.5\\
 & 162\_ieee\_dtc & 1.262e+05 & 1.233e+05 & 2.2\% & 0.3 & 2.6\\
 & 200\_pserc & 3.675e+04 & 3.675e+04 & 0.0\% & 0.3 & 1.2\\
 & 240\_pserc & 3.570e+06 & 3.551e+06 & 0.5\% & 2.1 & 1.4\\
 & 300\_ieee & 6.642e+05 & 6.635e+05 & 0.1\% & 0.5 & 2.4\\
\midrule
\multirow{16}{*}{\rotatebox[origin=c]{90}{PGLIB SAD}}
 & 3\_lmbd & 5.959e+03 & 5.849e+03 & 1.9\% & 0.1 & 0.0\\
 & 5\_pjm & 2.612e+04 & 2.612e+04 & 0.0\% & 0.1 & 0.0\\
 & 14\_ieee & 6.783e+03 & 6.782e+03 & 0.0\% & 0.1 & 0.1\\
 & 24\_ieee\_rts & 7.694e+04 & 7.359e+04 & 4.4\% & 0.2 & 0.1\\
 & 30\_fsr & 5.768e+02 & 5.767e+02 & 0.0\% & 0.1 & 0.1\\
 & 30\_ieee & 1.197e+04 & 1.197e+04 & -0.0\% & 0.1 & 0.1\\
 & 30\_as & 8.975e+02 & 8.954e+02 & 0.2\% & 0.1 & 0.1\\
 & 39\_epri & 1.525e+05 & 1.524e+05 & 0.0\% & 0.2 & 0.1\\
 & 57\_ieee & 4.521e+04 & 4.514e+04 & 0.2\% & 0.1 & 0.2\\
 & 73\_ieee\_rts & 2.277e+05 & 2.215e+05 & 2.7\% & 0.3 & 0.3\\
 & 89\_pegase & 1.166e+05 & 1.165e+05 & 0.0\% & 0.4 & 2.5\\
 & 118\_ieee & 1.292e+05 & 1.222e+05 & 5.4\% & 0.2 & 0.6\\
 & 162\_ieee\_dtc & 1.270e+05 & 1.237e+05 & 2.7\% & 0.4 & 2.8\\
 & 200\_pserc & 4.099e+04 & 4.099e+04 & 0.0\% & 0.5 & 1.4\\
 & 240\_pserc & 3.656e+06 & 3.558e+06 & 2.7\% & 6.1 & 1.4\\
 & 300\_ieee & 6.643e+05 & 6.636e+05 & 0.1\% & 0.5 & 2.3\\
\midrule
\multirow{16}{*}{\rotatebox[origin=c]{90}{PGLIB API}}
 & 3\_lmbd & 1.124e+04 & 1.042e+04 & 7.3\% & 0.1 & 0.0\\
 & 5\_pjm & 7.638e+04 & 7.618e+04 & 0.3\% & 0.1 & 0.0\\
 & 14\_ieee & 1.331e+04 & 1.331e+04 & -0.0\% & 0.1 & 0.1\\
 & 24\_ieee\_rts & 1.349e+05 & 1.322e+05 & 2.1\% & 0.1 & 0.1\\
 & 30\_ieee & 2.403e+04 & 2.403e+04 & -0.0\% & 0.1 & 0.2\\
 & 30\_fsr & 7.012e+02 & 6.992e+02 & 0.3\% & 0.2 & 0.1\\
 & 30\_as & 4.996e+03 & 4.927e+03 & 1.4\% & 0.2 & 0.2\\
 & 39\_epri & 2.572e+05 & 2.568e+05 & 0.2\% & 0.3 & 0.2\\
 & 57\_ieee & 5.927e+04 & 5.927e+04 & 0.0\% & 0.1 & 0.2\\
 & 73\_ieee\_rts & 4.227e+05 & 4.104e+05 & 2.9\% & 0.5 & 0.4\\
 & 89\_pegase & E & 1.322e+05 &  \textemdash  &  $ --- $  & 2.7\\
 & 118\_ieee & 3.164e+05 & 2.812e+05 & 11.1\% & 0.3 & 0.6\\
 & 162\_ieee\_dtc & 1.435e+05 & 1.411e+05 & 1.7\% & 0.4 & 2.7\\
 & 200\_pserc & 4.046e+04 & 4.046e+04 & 0.0\% & 0.3 & 1.3\\
 & 240\_pserc & E & 5.458e+06 &  \textemdash  &  $ --- $  & 1.5\\
 & 300\_ieee & 7.755e+05 & 7.753e+05 & 0.0\% & 0.6 & 2.2\\
\bottomrule
\end{tabular}
\end{table}

==> files/table.txt <==
\begin{longtable}{lrrrrrrrrrrr} \toprule case &     m &       n &  nbranch &   nbus &  ngen &     nl &   npad &     nq &    ns &  smax &  smed \\ \midrule pglib\_opf\_case3\_lmbd            &     4 &      47 &        3 &      3 &     3 &     24 &      3 &      8 &     1 &     6 &     6 \\ pglib\_opf\_case3\_lmbd\_\_api       &     4 &      47 &        3 &      3 &     3 &     24 &      3 &      8 &     1 &     6 &     6 \\ pglib\_opf\_case3\_lmbd\_\_sad       &     4 &      47 &        3 &      3 &     3 &     24 &      3 &      8 &     1 &     6 &     6 \\ case5                           &     5 &      42 &        6 &      5 &     5 &     30 &      0 &      4 &     1 &    10 &    10 \\ pglib\_opf\_case5\_pjm\_\_sad        &     5 &      78 &        6 &      5 &     5 &     42 &      6 &     12 &     1 &    10 &    10 \\ pglib\_opf\_case5\_pjm\_\_api        &     5 &      78 &        6 &      5 &     5 &     42 &      6 &     12 &     1 &    10 &    10 \\ pglib\_opf\_case5\_pjm             &     5 &      78 &        6 &      5 &     5 &     42 &      6 &     12 &     1 &    10 &    10 \\ case6ww                         &     6 &     105 &       11 &      6 &     3 &     27 &      0 &     25 &     1 &    12 &    12 \\ case9Q                          &     6 &     105 &        9 &      9 &     3 &     33 &      0 &     21 &     1 &    18 &    18 \\ case9                           &     6 &     105 &        9 &      9 &     3 &     33 &      0 &     21 &     1 &    18 &    18 \\ pglib\_opf\_case14\_ieee\_\_sad      &     2 &     227 &       20 &     14 &     5 &     82 &     20 &     40 &     2 &    22 &    16 \\ pglib\_opf\_case14\_ieee\_\_api      &     2 &     227 &       20 &     14 &     5 &     82 &     20 &     40 &     2 &    22 &    16 \\ pglib\_opf\_case14\_ieee           &     2 &     227 &       20 &     14 &     5 &     82 &     20 &     40 &     2 &    22 &    16 \\ case14                          &    10 &      85 &       20 &     14 &     5 &     53 &      0 &      5 &     2 &    22 &    16 \\ pglib\_opf\_case24\_ieee\_rts\_\_sad  &    54 &     558 &       38 &     24 &    33 &    276 &     38 &     98 &     4 &    20 &    17 \\ pglib\_opf\_case24\_ieee\_rts       &    54 &     558 &       38 &     24 &    33 &    276 &     38 &     98 &     4 &    20 &    17 \\ pglib\_opf\_case24\_ieee\_rts\_\_api  &    54 &     558 &       38 &     24 &    33 &    276 &     38 &     98 &     4 &    20 &    17 \\ case24\_ieee\_rts                 &    54 &     482 &       38 &     24 &    33 &    200 &      0 &     98 &     4 &    20 &    17 \\ pglib\_opf\_case30\_ieee           &     2 &     477 &       41 &     30 &     6 &    158 &     41 &     82 &     5 &    24 &    18 \\ pglib\_opf\_case30\_fsr            &    12 &     499 &       41 &     30 &     6 &    172 &     41 &     88 &     5 &    24 &    18 \\ pglib\_opf\_case30\_as\_\_sad        &    12 &     499 &       41 &     30 &     6 &    172 &     41 &     88 &     5 &    24 &    18 \\ pglib\_opf\_case30\_ieee\_\_api      &     2 &     477 &       41 &     30 &     6 &    158 &     41 &     82 &     5 &    24 &    18 \\ pglib\_opf\_case30\_ieee\_\_sad      &     2 &     477 &       41 &     30 &     6 &    158 &     41 &     82 &     5 &    24 &    18 \\ case\_ieee30                     &    12 &     171 &       41 &     30 &     6 &     90 &      0 &      6 &     5 &    24 &    18 \\ pglib\_opf\_case30\_as\_\_api        &    12 &     499 &       41 &     30 &     6 &    172 &     41 &     88 &     5 &    24 &    18 \\ pglib\_opf\_case30\_as             &    12 &     499 &       41 &     30 &     6 &    172 &     41 &     88 &     5 &    24 &    18 \\ case30pwl                       &     6 &     399 &       41 &     30 &     6 &     84 &      0 &     82 &     5 &    24 &    18 \\ case30Q                         &    12 &     417 &       41 &     30 &     6 &     90 &      0 &     88 &     5 &    24 &    18 \\ case30                          &    12 &     417 &       41 &     30 &     6 &     90 &      0 &     88 &     5 &    24 &    18 \\ pglib\_opf\_case30\_fsr\_\_api       &    12 &     499 &       41 &     30 &     6 &    172 &     41 &     88 &     5 &    24 &    18 \\ pglib\_opf\_case30\_fsr\_\_sad       &    12 &     499 &       41 &     30 &     6 &    172 &     41 &     88 &     5 &    24 &    18 \\ pglib\_opf\_case39\_epri\_\_api      &    10 &     576 &       46 &     39 &    10 &    210 &     46 &     92 &     6 &    20 &    18 \\ pglib\_opf\_case39\_epri           &    10 &     576 &       46 &     39 &    10 &    210 &     46 &     92 &     6 &    20 &    18 \\ case39                          &    20 &     514 &       46 &     39 &    10 &    128 &      0 &    102 &     6 &    20 &    18 \\ pglib\_opf\_case39\_epri\_\_sad      &    10 &     576 &       46 &     39 &    10 &    210 &     46 &     92 &     6 &    20 &    18 \\ pglib\_opf\_case57\_ieee\_\_api      &     4 &     974 &       80 &     57 &     7 &    296 &     80 &    160 &     8 &    26 &    22 \\ pglib\_opf\_case57\_ieee\_\_sad      &     4 &     974 &       80 &     57 &     7 &    296 &     80 &    160 &     8 &    26 &    22 \\ case57                          &    14 &     358 &       80 &     57 &     7 &    149 &      0 &      7 &     8 &    26 &    22 \\ pglib\_opf\_case57\_ieee           &     4 &     974 &       80 &     57 &     7 &    296 &     80 &    160 &     8 &    26 &    22 \\ case\_RTS\_GMLC                   &    93 &    1286 &      120 &     73 &    96 &    524 &      0 &    240 &    10 &    26 &    21 \\ pglib\_opf\_case73\_ieee\_rts\_\_sad  &   162 &    1730 &      120 &     73 &    99 &    842 &    120 &    306 &    10 &    26 &    21 \\ pglib\_opf\_case73\_ieee\_rts\_\_api  &   162 &    1730 &      120 &     73 &    99 &    842 &    120 &    306 &    10 &    26 &    21 \\ pglib\_opf\_case73\_ieee\_rts       &   162 &    1730 &      120 &     73 &    99 &    842 &    120 &    306 &    10 &    26 &    21 \\ case89pegase                    &    12 &    1443 &      210 &     89 &    12 &    226 &      0 &    154 &    15 &    32 &    24 \\ pglib\_opf\_case89\_pegase\_\_sad    &    12 &    2631 &      210 &     89 &    12 &    646 &    210 &    410 &    15 &    32 &    24 \\ pglib\_opf\_case89\_pegase\_\_api    &    12 &    2631 &      210 &     89 &    12 &    646 &    210 &    410 &    15 &    32 &    24 \\ pglib\_opf\_case89\_pegase         &    12 &    2631 &      210 &     89 &    12 &    646 &    210 &    410 &    15 &    32 &    24 \\ case118                         &   108 &     885 &      186 &    118 &    54 &    506 &      0 &     54 &    18 &    24 &    20 \\ pglib\_opf\_case118\_ieee\_\_api     &    19 &    2176 &      186 &    118 &    54 &    754 &    186 &    372 &    18 &    24 &    20 \\ pglib\_opf\_case118\_ieee          &    19 &    2176 &      186 &    118 &    54 &    754 &    186 &    372 &    18 &    24 &    20 \\ pglib\_opf\_case118\_ieee\_\_sad     &    19 &    2176 &      186 &    118 &    54 &    754 &    186 &    372 &    18 &    24 &    20 \\ pglib\_opf\_case162\_ieee\_dtc      &    12 &    4051 &      284 &    162 &    12 &    940 &    284 &    568 &    29 &    38 &    22 \\ pglib\_opf\_case162\_ieee\_dtc\_\_api &    12 &    4051 &      284 &    162 &    12 &    940 &    284 &    568 &    29 &    38 &    22 \\ pglib\_opf\_case162\_ieee\_dtc\_\_sad &    12 &    4051 &      284 &    162 &    12 &    940 &    284 &    568 &    29 &    38 &    22 \\ case\_ACTIVSg200                 &    63 &    2800 &      245 &    200 &    38 &    571 &      0 &    521 &    30 &    30 &    20 \\ pglib\_opf\_case200\_pserc\_\_sad    &    63 &    3296 &      245 &    200 &    38 &   1073 &    245 &    521 &    30 &    30 &    20 \\ pglib\_opf\_case200\_pserc         &    63 &    3296 &      245 &    200 &    38 &   1073 &    245 &    521 &    30 &    30 &    20 \\ pglib\_opf\_case200\_pserc\_\_api    &    63 &    3296 &      245 &    200 &    38 &   1073 &    245 &    521 &    30 &    30 &    20 \\ pglib\_opf\_case240\_pserc\_\_sad    &   141 &    4879 &      448 &    240 &   143 &   1948 &    448 &    746 &    37 &    28 &    20 \\ pglib\_opf\_case240\_pserc\_\_api    &   141 &    4879 &      448 &    240 &   143 &   1948 &    448 &    746 &    37 &    28 &    20 \\ pglib\_opf\_case240\_pserc         &   141 &    4879 &      448 &    240 &   143 &   1948 &    448 &    746 &    37 &    28 &    20 \\ pglib\_opf\_case300\_ieee\_\_sad     &    57 &    4997 &      411 &    300 &    69 &   1674 &    411 &    808 &    46 &    36 &    20 \\ pglib\_opf\_case300\_ieee\_\_api     &    57 &    4997 &      411 &    300 &    69 &   1674 &    411 &    808 &    46 &    36 &    20 \\ pglib\_opf\_case300\_ieee          &    57 &    4997 &      411 &    300 &    69 &   1674 &    411 &    808 &    46 &    36 &    20 \\ case300                         &   138 &    1970 &      411 &    300 &    69 &    945 &      0 &     69 &    46 &    36 &    20 \\ case\_ACTIVSg500                 &    35 &    6604 &      597 &    500 &    56 &   1237 &      0 &   1209 &    90 &    36 &    18 \\ pglib\_opf\_case1354\_pegase       &   260 &   23463 &     1991 &   1354 &   260 &   7730 &   1991 &   3576 &   233 &    36 &    18 \\ case1354pegase                  &   260 &   17345 &     1991 &   1354 &   260 &   3748 &      0 &   2864 &   233 &    36 &    18 \\ pglib\_opf\_case1354\_pegase\_\_api  &   260 &   23463 &     1991 &   1354 &   260 &   7730 &   1991 &   3576 &   233 &    36 &    18 \\ pglib\_opf\_case1354\_pegase\_\_sad  &   260 &   23463 &     1991 &   1354 &   260 &   7730 &   1991 &   3576 &   233 &    36 &    18 \\ case1888rte                     &   290 &   23972 &     2531 &   1888 &   290 &   4918 &      0 &   4152 &   342 &    36 &    16 \\ pglib\_opf\_case1888\_rte\_\_sad     &   290 &   31038 &     2531 &   1888 &   290 &   9980 &   2531 &   4820 &   342 &    36 &    16 \\ pglib\_opf\_case1888\_rte\_\_api     &   290 &   31047 &     2531 &   1888 &   290 &   9998 &   2531 &   4820 &   342 &    36 &    16 \\ pglib\_opf\_case1888\_rte          &   290 &   31038 &     2531 &   1888 &   290 &   9980 &   2531 &   4820 &   342 &    36 &    16 \\ pglib\_opf\_case1951\_rte\_\_api     &   365 &   32057 &     2596 &   1951 &   366 &  10558 &   2596 &   4942 &   351 &    34 &    16 \\ pglib\_opf\_case1951\_rte          &   365 &   32047 &     2596 &   1951 &   366 &  10538 &   2596 &   4942 &   351 &    34 &    16 \\ pglib\_opf\_case1951\_rte\_\_sad     &   365 &   32047 &     2596 &   1951 &   366 &  10538 &   2596 &   4942 &   351 &    34 &    16 \\ case1951rte                     &   366 &   24623 &     2596 &   1951 &   366 &   5346 &      0 &   4198 &   351 &    34 &    16 \\ case\_ACTIVSg2000                &   624 &   52285 &     3206 &   2000 &   432 &   5808 &      0 &   6722 &   458 &    82 &    18 \\ pglib\_opf\_case2383wp\_k          &    65 &   41655 &     2896 &   2383 &   327 &  11604 &   2896 &   5792 &   428 &    54 &    18 \\ case2383wp                      &    65 &   35863 &     2896 &   2383 &   327 &   5812 &      0 &   5792 &   428 &    54 &    18 \\ pglib\_opf\_case2383wp\_k\_\_sad     &    65 &   41655 &     2896 &   2383 &   327 &  11604 &   2896 &   5792 &   428 &    54 &    18 \\ pglib\_opf\_case2383wp\_k\_\_api     &    65 &   41782 &     2896 &   2383 &   327 &  11858 &   2896 &   5792 &   428 &    54 &    18 \\ case2736sp                      &    82 &   40191 &     3269 &   2736 &   270 &   6080 &      0 &   6538 &   483 &    52 &    18 \\ pglib\_opf\_case2736sp\_k\_\_api     &    82 &   46932 &     3269 &   2736 &   270 &  13024 &   3269 &   6538 &   483 &    52 &    18 \\ pglib\_opf\_case2736sp\_k\_\_sad     &    82 &   46729 &     3269 &   2736 &   270 &  12618 &   3269 &   6538 &   483 &    52 &    18 \\ pglib\_opf\_case2736sp\_k          &    82 &   46729 &     3269 &   2736 &   270 &  12618 &   3269 &   6538 &   483 &    52 &    18 \\ pglib\_opf\_case2737sop\_k         &    54 &   46762 &     3269 &   2737 &   219 &  12454 &   3269 &   6538 &   486 &    50 &    18 \\ pglib\_opf\_case2737sop\_k\_\_api    &    54 &   46964 &     3269 &   2737 &   219 &  12858 &   3269 &   6538 &   486 &    50 &    18 \\ pglib\_opf\_case2737sop\_k\_\_sad    &    54 &   46762 &     3269 &   2737 &   219 &  12454 &   3269 &   6538 &   486 &    50 &    18 \\ case2737sop                     &    54 &   40224 &     3269 &   2737 &   219 &   5916 &      0 &   6538 &   486 &    50 &    18 \\ pglib\_opf\_case2746wp\_k\_\_sad     &   104 &   47464 &     3279 &   2746 &   456 &  12970 &   3279 &   6558 &   489 &    48 &    18 \\ pglib\_opf\_case2746wop\_k         &    85 &   49009 &     3307 &   2746 &   431 &  12926 &   3307 &   6614 &   498 &    52 &    18 \\ pglib\_opf\_case2746wop\_k\_\_api    &    85 &   49442 &     3307 &   2746 &   431 &  13792 &   3307 &   6614 &   498 &    52 &    18 \\ pglib\_opf\_case2746wop\_k\_\_sad    &    85 &   49009 &     3307 &   2746 &   431 &  12926 &   3307 &   6614 &   498 &    52 &    18 \\ case2746wp                      &   104 &   40906 &     3279 &   2746 &   456 &   6412 &      0 &   6558 &   489 &    48 &    18 \\ case2746wop                     &    85 &   42395 &     3307 &   2746 &   431 &   6312 &      0 &   6614 &   498 &    52 &    18 \\ pglib\_opf\_case2746wp\_k          &   104 &   47464 &     3279 &   2746 &   456 &  12970 &   3279 &   6558 &   489 &    48 &    18 \\ pglib\_opf\_case2746wp\_k\_\_api     &   104 &   47888 &     3279 &   2746 &   456 &  13818 &   3279 &   6558 &   489 &    48 &    18 \\ case2848rte                     &   511 &   31880 &     3776 &   2848 &   511 &   7612 &      0 &   4462 &   544 &    40 &    16 \\ pglib\_opf\_case2848\_rte\_\_sad     &   508 &   47418 &     3776 &   2848 &   511 &  15164 &   3776 &   7124 &   544 &    40 &    16 \\ pglib\_opf\_case2848\_rte\_\_api     &   508 &   47482 &     3776 &   2848 &   511 &  15292 &   3776 &   7124 &   544 &    40 &    16 \\ pglib\_opf\_case2848\_rte          &   508 &   47418 &     3776 &   2848 &   511 &  15164 &   3776 &   7124 &   544 &    40 &    16 \\ case2868rte                     &   561 &   32111 &     3808 &   2868 &   561 &   7852 &      0 &   4562 &   536 &    38 &    16 \\ pglib\_opf\_case2868\_rte\_\_sad     &   558 &   47575 &     3808 &   2868 &   561 &  15468 &   3808 &   7178 &   536 &    38 &    16 \\ pglib\_opf\_case2868\_rte\_\_api     &   558 &   47639 &     3808 &   2868 &   561 &  15596 &   3808 &   7178 &   536 &    38 &    16 \\ pglib\_opf\_case2868\_rte          &   558 &   47575 &     3808 &   2868 &   561 &  15468 &   3808 &   7178 &   536 &    38 &    16 \\ case2869pegase                  &   510 &   37037 &     4582 &   2869 &   510 &   7778 &      0 &   5486 &   486 &    40 &    18 \\ pglib\_opf\_case2869\_pegase\_\_api  &   510 &   54847 &     4582 &   2869 &   510 &  16942 &   4582 &   8368 &   486 &    40 &    18 \\ pglib\_opf\_case2869\_pegase       &   510 &   54847 &     4582 &   2869 &   510 &  16942 &   4582 &   8368 &   486 &    40 &    18 \\ pglib\_opf\_case2869\_pegase\_\_sad  &   510 &   54847 &     4582 &   2869 &   510 &  16942 &   4582 &   8368 &   486 &    40 &    18 \\ pglib\_opf\_case3012wp\_k          &   100 &   52870 &     3572 &   3012 &   385 &  14454 &   3572 &   7144 &   548 &    56 &    18 \\ pglib\_opf\_case3012wp\_k\_\_api     &   100 &   52991 &     3572 &   3012 &   385 &  14696 &   3572 &   7144 &   548 &    56 &    18 \\ pglib\_opf\_case3012wp\_k\_\_sad     &   100 &   52870 &     3572 &   3012 &   385 &  14454 &   3572 &   7144 &   548 &    56 &    18 \\ case3012wp                      &   100 &   45690 &     3572 &   3012 &   385 &   7310 &      0 &   7132 &   548 &    56 &    18 \\ pglib\_opf\_case3120sp\_k          &    90 &   54336 &     3693 &   3120 &   298 &  14554 &   3693 &   7386 &   564 &    56 &    18 \\ pglib\_opf\_case3120sp\_k\_\_api     &    90 &   54448 &     3693 &   3120 &   298 &  14778 &   3693 &   7386 &   564 &    56 &    18 \\ pglib\_opf\_case3120sp\_k\_\_sad     &    90 &   54336 &     3693 &   3120 &   298 &  14554 &   3693 &   7386 &   564 &    56 &    18 \\ case3120sp                      &    90 &   46878 &     3693 &   3120 &   298 &   7168 &      0 &   7362 &   564 &    56 &    18 \\ case3375wp                      &   194 &   48790 &     4161 &   3374 &   479 &   8404 &      0 &   7132 &   614 &    60 &    18 \\ pglib\_opf\_case6468\_rte\_\_sad     &   399 &  115273 &     9000 &   6468 &   399 &  32420 &   9000 &  16576 &  1227 &    60 &    16 \\ case6468rte                     &   399 &   61423 &     9000 &   6468 &   399 &  14420 &      0 &   4626 &  1227 &    60 &    16 \\ pglib\_opf\_case6468\_rte          &   399 &  115273 &     9000 &   6468 &   399 &  32420 &   9000 &  16576 &  1227 &    60 &    16 \\ pglib\_opf\_case6468\_rte\_\_api     &   399 &  115329 &     9000 &   6468 &   399 &  32532 &   9000 &  16576 &  1227 &    60 &    16 \\ case6470rte                     &   761 &   66590 &     9005 &   6470 &   761 &  15510 &      0 &   6220 &  1220 &    60 &    16 \\ pglib\_opf\_case6470\_rte          &   761 &  116508 &     9005 &   6470 &   761 &  33520 &   9005 &  16856 &  1220 &    60 &    16 \\ pglib\_opf\_case6470\_rte\_\_api     &   761 &  116745 &     9005 &   6470 &   761 &  33994 &   9005 &  16856 &  1220 &    60 &    16 \\ pglib\_opf\_case6470\_rte\_\_sad     &   761 &  116508 &     9005 &   6470 &   761 &  33520 &   9005 &  16856 &  1220 &    60 &    16 \\ case6495rte                     &   680 &   66617 &     9019 &   6495 &   680 &  15532 &      0 &   6218 &  1220 &    62 &    16 \\ pglib\_opf\_case6495\_rte          &   680 &  116665 &     9019 &   6495 &   680 &  33570 &   9019 &  16888 &  1220 &    62 &    16 \\ pglib\_opf\_case6495\_rte\_\_api     &   680 &  116754 &     9019 &   6495 &   680 &  33748 &   9019 &  16888 &  1220 &    62 &    16 \\ pglib\_opf\_case6495\_rte\_\_sad     &   680 &  116665 &     9019 &   6495 &   680 &  33570 &   9019 &  16888 &  1220 &    62 &    16 \\ pglib\_opf\_case6515\_rte\_\_api     &   684 &  117033 &     9037 &   6515 &   684 &  33840 &   9037 &  16926 &  1228 &    62 &    16 \\ pglib\_opf\_case6515\_rte\_\_sad     &   684 &  116943 &     9037 &   6515 &   684 &  33660 &   9037 &  16926 &  1228 &    62 &    16 \\ case6515rte                     &   684 &   66877 &     9037 &   6515 &   684 &  15586 &      0 &   6262 &  1228 &    62 &    16 \\ pglib\_opf\_case6515\_rte          &   684 &  116943 &     9037 &   6515 &   684 &  33660 &   9037 &  16926 &  1228 &    62 &    16 \\ pglib\_opf\_case9241\_pegase       &  1445 &  200922 &    16049 &   9241 &  1445 &  56360 &  16049 &  29514 &  1630 &    74 &    20 \\ pglib\_opf\_case9241\_pegase\_\_sad  &  1445 &  200922 &    16049 &   9241 &  1445 &  56360 &  16049 &  29514 &  1630 &    74 &    20 \\ pglib\_opf\_case9241\_pegase\_\_api  &  1445 &  200922 &    16049 &   9241 &  1445 &  56360 &  16049 &  29514 &  1630 &    74 &    20 \\ case9241pegase                  &  1445 &  118052 &    16049 &   9241 &  1445 &  24262 &      0 &  12590 &  1630 &    74 &    20 \\ case\_ACTIVSg10k                 &  1846 &  161406 &    12706 &  10000 &  1937 &  26070 &      5 &  21408 &  1976 &    76 &    18 \\ pglib\_opf\_case13659\_pegase\_\_api &  4089 &  256953 &    20467 &  13659 &  4092 &  84620 &  20467 &  36240 &  2534 &    70 &    18 \\ case13659pegase                 &  4092 &  107299 &    20467 &  13659 &  4092 &  43686 &      0 &      0 &  2534 &    70 &    18 \\ pglib\_opf\_case13659\_pegase      &  4089 &  256953 &    20467 &  13659 &  4092 &  84620 &  20467 &  36240 &  2534 &    70 &    18 \\ pglib\_opf\_case13659\_pegase\_\_sad &  4089 &  256953 &    20467 &  13659 &  4092 &  84620 &  20467 &  36240 &  2534 &    70 &    18 \\ \bottomrule \end{longtable} 

